RadGrad: Active learning with loss gradients

Solving sequential decision prediction problems, including those in imitation learning settings, requires mitigating the problem of covariate shift. The standard approach, DAgger, relies on capturing expert behaviour in all states that the agent reaches. In real-world settings, querying an expert is costly. We propose a new active learning algorithm that selectively queries the expert, based on both a prediction of agent error and a proxy for agent risk, that maintains the performance of unrestrained expert querying systems while substantially reducing the number of expert queries made. We show that our approach, RadGrad, has the potential to improve upon existing safety-aware algorithms, and matches or exceeds the performance of DAgger and variants (i.e., SafeDAgger) in one simulated environment. However, we also find that a more complex environment poses challenges not only to our proposed method, but also to existing safety-aware algorithms, which do not match the performance of DAgger in our experiments.

==> hopper_final_dagger_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,3739.026567026172,3.7593919358632513,161.0
1,2,3639.623452152926,5.020152008271527,384.0
2,3,3658.2170297363245,9.039186052209848,1082.0
3,4,3556.093886895668,4.518939479912926,1751.0
4,5,3415.37961935687,7.099710128411622,2756.0
5,6,3420.3426879552762,4.525190714203824,4140.0
6,7,3034.3549788358796,11.806919148531687,5591.0
7,8,2939.244202001392,27.76432771429773,7944.0
8,9,2973.3600040618635,316.10587701942814,10404.0
9,10,460.2074918481893,572.6754718601758,12497.0
10,11,2488.4428263491845,121.48451568545997,21210.0
11,12,631.3267207510004,817.290976099661,24691.0
12,13,1937.090561436063,222.27772929062291,33390.0
13,14,2204.292347639022,118.38412575496535,38512.0
14,15,1889.6539043876155,148.1623262160962,42682.0


==> hopper_final_gradient_loss_03_02_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,3739.422499534287,3.644405902375052,164.0
1,2,3672.5442734130897,9.402932986323334,9844.0
2,3,3597.072212868064,4.553138353833177,12041.0
3,4,3575.7017301213905,5.436093617939043,14856.0
4,5,3571.586344835581,4.792091666896939,17517.0
5,6,3559.0184174505107,6.7105496277711865,21447.0
6,7,3562.0050336171644,5.417021091577349,24256.0
7,8,3539.2417774965143,177.3352975870567,27384.0
8,9,3571.486387511646,4.880491895669602,35410.0
9,10,3557.440590887865,5.216923839695713,37934.0
10,11,3064.393726622574,787.2546715722158,40660.0
11,12,3549.7847228782553,4.072862116207044,43422.0
12,13,3565.249657234275,4.8612410628185865,50128.0
13,14,3555.718595269897,5.081146290359475,56577.0
14,15,3566.6382843615493,4.334695698896885,62378.0


==> hopper_final_gradient_random_03_02_30_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,3739.3555339677837,3.704221843652352,148.0
1,2,3687.084697555198,3.4201071116047954,489.0
2,3,3586.1445912764043,4.333787096103465,1944.0
3,4,2245.139477719186,243.4981116904738,6019.0
4,5,2149.428643325291,166.23153311651856,8859.0
5,6,3560.2818669720245,5.100646973534041,13668.0
6,7,2503.8360382015644,211.00852418386228,19893.0
7,8,2937.8905989606487,165.346493751195,26095.0
8,9,2946.3538920027017,56.35450743083545,32072.0
9,10,2717.5702016004743,701.9993454234016,37868.0
10,11,2953.2172016376617,5.844190389926214,42200.0
11,12,3248.115088703602,4.374248080289082,46408.0
12,13,1782.5398074618538,923.2478829426916,52262.0
13,14,2771.014170277195,114.59353642601178,58209.0
14,15,2342.287368815052,605.4324570116378,64053.0


==> hopper_final_loss_03_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,3739.27549327247,3.69620495117993,157.0
1,2,3709.357072249318,3.8936594303095435,7085.0
2,3,3561.928547980279,4.678506028897764,7121.0
3,4,3239.3812682470666,9.434652029512318,8335.0
4,5,3159.727551519216,21.8425021081408,9698.0
5,6,2244.2516908251914,229.46700046240431,10403.0
6,7,3440.7844408532314,5.404351268314932,11526.0
7,8,3315.819124508069,7.489422540336797,11828.0
8,9,3442.6913631562165,5.510735945901729,12050.0
9,10,3200.0599608020666,10.197812047313356,12064.0
10,11,3131.7680742980824,11.699456099400564,12803.0
11,12,2146.581038860577,575.7253903106389,13300.0
12,13,2259.73541417506,281.8649142329473,14639.0
13,14,3157.5691449454716,12.354967155118125,16086.0
14,15,1547.0949497402262,631.2153766426088,16786.0


==> hopper_final_random_30_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,3739.2951857556536,3.703738915156347,140.0
1,2,3706.519139739213,3.4910414437190402,238.0
2,3,3702.757156225899,3.5769691439954903,409.0
3,4,3596.21480270393,4.629742900373791,653.0
4,5,3400.978313923371,4.15467418322649,976.0
5,6,3217.7419888578115,17.50031152845795,1505.0
6,7,142.05029002648328,43.57028190428193,2829.0
7,8,2503.513216380795,178.55210370490738,5666.0
8,9,799.6118497883881,554.6591774109608,7315.0
9,10,1271.0650822325074,932.8984273378896,10068.0
10,11,93.61941755174438,413.00410543008485,13056.0
11,12,1252.1923850710193,401.56032901759045,16102.0
12,13,1153.570079833957,764.7679494273049,18971.0
13,14,1680.0583208226321,267.4213279964417,21347.0
14,15,1892.4864266627194,122.2009275694987,24025.0


==> hopper_final_safedagger_03_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,3739.321699196722,3.682133223229567,154.0
1,2,3653.6311562048813,3.896483051795295,10154.0
2,3,3678.9605043459474,8.389335812834473,13422.0
3,4,3587.955400966833,26.694832519546672,17501.0
4,5,3566.710564644718,3.904520694406917,20265.0
5,6,3614.606235495643,6.364190975715175,22518.0
6,7,3558.582468125499,5.8234513249385165,25433.0
7,8,3567.9713993426226,5.009408645271267,28806.0
8,9,3554.730082368283,5.1681961419172024,31740.0
9,10,3573.6117258891177,4.6975083448645645,34763.0
10,11,3578.3974734598305,6.48152574686627,38550.0
11,12,3581.159247674852,5.685352719384901,44963.0
12,13,3554.6249311091074,5.648474975544373,48611.0
13,14,3552.0812030146653,10.873734838352034,53297.0
14,15,3547.2568399890592,4.696296289875898,60094.0


==> hopper_final_safedagger_gradient_03_200_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,3739.3205312705745,3.703315759520307,171.0
1,2,3628.2841169245967,4.150980329088473,10171.0
2,3,3696.0778414378374,4.00533868479773,14882.0
3,4,3713.898766590827,3.5912576625217527,18893.0
4,5,3702.2805180002865,3.624956116909686,23717.0
5,6,3636.768424818512,106.06108344354395,26422.0
6,7,3584.4008733293344,103.87629859768917,31132.0
7,8,3536.921585468251,25.81011438804381,35000.0
8,9,3530.413727426031,65.93257396535031,41516.0
9,10,3438.838993006568,374.9242883070434,45318.0
10,11,3495.570302674,212.05531644673982,51316.0
11,12,3278.809282728903,654.3855972391353,57304.0
12,13,3547.3610308331986,100.5356960018463,63249.0
13,14,3457.451909560413,191.04832942294695,68991.0
14,15,3625.914488270151,203.39135445200742,71591.0


==> hopper_final_safedagger_gradient_random_03_200_30_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,3739.0506773286716,3.6801260965673235,155.0
1,2,3673.3806740209025,4.02737421351918,612.0
2,3,3564.861941221091,4.4959999763084015,2832.0
3,4,1971.2065552095,381.09954761019037,8552.0
4,5,2299.9898772476313,141.8684631123545,10668.0
5,6,1476.8110461778151,229.59255332944485,14229.0
6,7,1318.4090090801913,967.1098553449193,18555.0
7,8,2215.2911082631226,173.96154309387074,21736.0
8,9,2298.1065702269466,55.92696989332141,25764.0
9,10,1686.080522551677,249.64669042136666,29961.0
10,11,1938.3541316091207,478.3391883334432,34838.0
11,12,2252.0137332175304,44.83774887391604,39567.0
12,13,1938.7439889600673,1058.121737716878,44266.0
13,14,152.65217260336013,449.2106158665718,48700.0
14,15,606.226062057387,842.7981191511772,53542.0


==> radgraddata.csv <==
iteration,dagger,dagger_error,dagger_queries,dagger_qvar,loss,loss_error,loss_queries,loss_qvar,safedagger,safedagger_error,safedagger_queries,safedagger_qvar,gradientloss,gradientloss_error,gradientloss_queries,gradientloss_qvar,safedaggergradient,safedaggergradient_error,safedaggergradient_queries,safedaggergradient_qvar,supervised,supervised_error,supervised_queries,supervised_qvar,random,random_error,random_queries,random_qvar
1,6,0.1,250,0,6,0.1,250,0.05,6,0.1,250,0.05,6,0.1,250,0.05,6,0.1,250,0.05,6,0.1,250,0,6,0.1,250,0.02
2,5.766652308,0.1,500,0,3.240794694,0.1,500,0.05,3.757724719,0.1,500,0.05,3.323056468,0.1,500,0.05,3.685011897,0.1,500,0.05,5.999089935,0.1,500,0,5.825862032,0.1,324,0.02
3,4.803338956,0.1,750,0,2.782714219,0.1,500,0.05,3.226069701,0.1,750,0.05,2.660316416,0.1,744,0.05,3.318977617,0.1,549,0.05,5.216400099,0.1,750,0,4.559516258,0.1,400,0.02
4,3.810838998,0.1,1000,0,2.9079294,0.1,500,0.05,2.339842916,0.1,856,0.05,2.319044445,0.1,760,0.05,2.857891372,0.1,558,0.05,4.201451911,0.1,1000,0,2.706345136,0.1,488,0.02
5,3.233297437,0.1,1250,0,3.528257333,0.1,500,0.05,2.450915071,0.1,970,0.05,2.12239013,0.1,789,0.05,1.895222099,0.1,648,0.05,3.557378401,0.1,1250,0,2.417307353,0.1,542,0.02
6,2.255977592,0.1,1500,0,3.468953965,0.1,500,0.05,1.998748074,0.1,1074,0.05,2.153409057,0.1,826,0.05,2.038336997,0.1,688,0.05,2.341316083,0.1,1500,0,1.964131854,0.1,623,0.02
7,2.570912746,0.1,1750,0,3.576467281,0.1,500,0.05,1.835391422,0.1,1107,0.05,2.09898246,0.1,837,0.05,1.542158049,0.1,725,0.05,2.699695821,0.1,1750,0,1.796069727,0.1,683,0.02
8,1.720691257,0.1,2000,0,3.211959482,0.1,509,0.05,1.779406764,0.1,1133,0.05,1.75716851,0.1,846,0.05,1.382918747,0.1,741,0.05,1.929239116,0.1,2000,0,1.561725245,0.1,756,0.02
9,1.453600908,0.1,2250,0,3.527119776,0.1,509,0.05,1.551866916,0.1,1174,0.05,1.714764654,0.1,867,0.05,1.515991696,0.1,766,0.05,1.629093073,0.1,2250,0,1.066761528,0.1,824,0.02
10,1.677509147,0.1,2500,0,2.616772782,0.1,511,0.05,1.682321349,0.1,1217,0.05,1.833484052,0.1,874,0.05,1.681449022,0.1,779,0.05,1.749765182,0.1,2500,0,0.910355085,0.1,889,0.02
11,1.337816177,0.1,2750,0,2.850449132,0.1,512,0.05,1.662851237,0.1,1236,0.05,2.076716935,0.1,1066,0.05,1.26780057,0.1,809,0.05,1.363427147,0.1,2750,0,1.423181748,0.1,966,0.02
12,0.684623085,0.1,3000,0,3.615034734,0.1,523,0.05,1.778906575,0.1,1293,0.05,1.565029771,0.1,1289,0.05,1.166103429,0.1,913,0.05,0.763089494,0.1,3000,0,0.763418276,0.1,1043,0.02
13,0.862310296,0.1,3250,0,2.907587714,0.1,536,0.05,1.444817218,0.1,1320,0.05,1.305344334,0.1,1539,0.05,1.178742247,0.1,939,0.05,0.990783102,0.1,3250,0,0.659565556,0.1,1122,0.02
14,0.801033279,0.1,3500,0,2.978074815,0.1,556,0.05,1.493158778,0.1,1363,0.05,1.299997568,0.1,1692,0.05,1.065410783,0.1,957,0.05,0.891730073,0.1,3500,0,0.567333269,0.1,1191,0.02
15,0.695700673,0.1,3750,0,3.384858509,0.1,564,0.05,1.305647587,0.1,1391,0.05,1.254955813,0.1,1871,0.05,1.008716835,0.1,978,0.05,0.814848363,0.1,3750,0,0.410357675,0.1,1276,0.02


==> reacher_final_dagger_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,10.122573474745431,2.3143763348477715,250.0
1,2,5.998098555032157,1.9691557334557959,500.0
2,3,6.76547351990717,1.8909387783601954,750.0
3,4,4.497052340591165,1.9005186345638092,1000.0
4,5,3.405337242034255,1.7046427335036969,1250.0
5,6,2.476197789096693,1.953491524133733,1500.0
6,7,2.080857992451774,2.41289281713747,1750.0
7,8,1.8435998084607925,2.16044818014684,2000.0
8,9,1.5354606153627617,1.4378851319404127,2250.0
9,10,0.8191142010806449,0.7300154423401635,2500.0
10,11,0.9272490545044376,1.2372283244759397,2750.0
11,12,0.46926321176942326,0.4491445381456178,3000.0
12,13,0.5185256896590285,0.9627267362787437,3250.0
13,14,0.5323267209886099,1.099782718560486,3500.0
14,15,0.41467994257428403,0.6199152374403395,3750.0


==> reacher_final_gradient_loss_002_0002_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,8.636672629120374,3.433326923276917,250.0
1,2,4.8563590888069355,3.081891784422086,500.0
2,3,5.892302785249642,3.4018480575867645,743.0
3,4,3.7153375310487844,2.1437522385690406,993.0
4,5,2.397436553482302,1.508159722654888,1243.0
5,6,1.62883145049962,1.0621496994699535,1493.0
6,7,1.4501126146175165,0.9186071869361077,1743.0
7,8,1.368928975457167,0.7490313507281282,1993.0
8,9,1.2947676059018096,1.050686735325841,2192.0
9,10,0.9734885649468861,0.6263128326509168,2442.0
10,11,0.8889334742745689,0.8026995209544121,2573.0
11,12,0.986665748205811,0.5933205030326894,2787.0
12,13,0.8226292672756053,0.48925811225064064,2977.0
13,14,0.8719749080712783,0.7176767787091408,3135.0
14,15,0.6950799488449374,0.4339301808738643,3332.0


==> reacher_final_gradient_random_004_30_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,7.592867637232534,3.690042256000838,250.0
1,2,4.491442957594689,3.1997983629541786,405.0
2,3,3.5793784451616815,1.671965519563751,570.0
3,4,3.414782709904912,2.6366061323244163,633.0
4,5,2.7904712177127102,1.5215391516415708,785.0
5,6,1.6848313778760582,0.8903875428075192,946.0
6,7,1.1117536653395854,0.6280543936613228,1102.0
7,8,1.0456837523406703,0.4935624168653901,1260.0
8,9,0.9972616807743125,0.6480889659362398,1414.0
9,10,0.907471125781717,0.4634362038960407,1559.0
10,11,0.6024359797344401,0.35684653469333044,1678.0
11,12,0.5081987965678113,0.4669505648880062,1836.0
12,13,0.5101944416547955,0.37739093055724526,1942.0
13,14,0.41231885922865597,0.3133839126971913,2083.0
14,15,0.4986143778014178,0.29822344626906894,2200.0


==> reacher_final_loss_002_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,5.930423561539624,2.595718087807129,250.0
1,2,4.455948438944658,1.8635594115030498,500.0
2,3,4.047412910259768,1.785546859310277,500.0
3,4,3.972961540112584,1.769384844595356,500.0
4,5,4.193619826383564,2.4143128867124766,548.0
5,6,4.06943309812183,2.4499324537847995,548.0
6,7,3.949267739253466,2.2345564466252616,548.0
7,8,3.7804136767848076,2.1291811529518982,550.0
8,9,3.7411559281409312,1.9241639810281936,552.0
9,10,3.2649585061152147,1.6924053724898287,555.0
10,11,3.266624692607185,1.7645379903800418,555.0
11,12,3.4110080105540392,2.16630061385312,555.0
12,13,3.509667384919962,2.2758017710813263,555.0
13,14,3.260487962483038,2.00834102809185,555.0
14,15,3.3770643063631245,1.8348325471919986,556.0


==> reacher_final_random_30_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,7.6017851914566315,2.3417290692033186,250.0
1,2,6.006510058629198,1.7904519756513382,330.0
2,3,5.259096174040752,1.8416930441434305,413.0
3,4,3.3569624561928912,2.0829279534749485,481.0
4,5,3.436640655183037,1.8918722332333715,553.0
5,6,2.2055406980659282,1.5847862491368223,625.0
6,7,1.6258276162844345,1.2078347234640168,706.0
7,8,1.336338175047399,1.0532851173715778,791.0
8,9,1.0524169697142352,0.6839118294820803,863.0
9,10,0.8625813656697392,0.7432208106853422,951.0
10,11,0.7161851286869393,0.6557922239331141,1029.0
11,12,0.7298975496282154,0.7501687628311229,1114.0
12,13,0.6015917284574399,0.5845949675009914,1183.0
13,14,0.6931133996474277,0.5092972431435244,1270.0
14,15,0.5649323522501344,0.4598665247215668,1343.0


==> reacher_final_safedagger_004_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,16.11414256788387,10.069539102658982,250.0
1,2,6.7799662990389,4.4204114007921556,500.0
2,3,4.472802282170523,2.849169108816292,750.0
3,4,3.9864888641588916,2.224035637998272,1000.0
4,5,3.274212198992635,2.0253404987055372,1068.0
5,6,2.8867711898309234,1.711183971072432,1145.0
6,7,2.5104911784666184,1.7774172808852327,1200.0
7,8,1.7831662119794869,1.0843034821498183,1243.0
8,9,1.7912664403379923,1.47864962013886,1295.0
9,10,1.8045569656481462,1.041662878415622,1335.0
10,11,1.4070180697698953,0.9553410782881266,1363.0
11,12,1.8504865840636056,0.9666436310041903,1381.0
12,13,1.6619072786179716,1.2304225818860715,1394.0
13,14,1.451421101292987,0.980138999589032,1414.0
14,15,1.666661014039213,1.0825232658183288,1424.0


==> reacher_final_safedagger_gradient_004_1_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,6.184369529461515,2.152296565605488,250.0
1,2,4.112230140150138,2.7230521326424446,491.0
2,3,3.50086794920056,1.9660543451479024,514.0
3,4,3.1823056868122994,1.8396657663058495,555.0
4,5,3.049398901765669,1.7146945394188673,568.0
5,6,2.82072404591786,1.8785490711695418,601.0
6,7,2.325803517771507,1.7410605773746135,673.0
7,8,2.137037279302384,1.5656827869514764,907.0
8,9,1.900647582280651,1.0009164245945594,1003.0
9,10,1.4331228212681009,0.8348219898508678,1056.0
10,11,1.3639631300172022,0.9346169896571656,1117.0
11,12,1.2768151645234196,0.9305113935658398,1235.0
12,13,1.3287015317866602,0.7823775623437971,1341.0
13,14,1.0404139975817934,0.7113155008961198,1387.0
14,15,0.9377569735359578,0.6214076689372012,1436.0


==> reacher_final_safedagger_gradient_random_004_1_30_for_plot.csv <==
,iteration,loss,err,total_obs
0,1,5.968108630100837,2.367788945182124,250.0
1,2,4.4005047758213145,2.0468676488219217,414.0
2,3,4.611648681079974,3.1284518234146086,575.0
3,4,2.1539982282157304,1.0823809204012178,717.0
4,5,2.248385484467796,1.227831007463648,815.0
5,6,1.587156125955536,0.8521520335502737,898.0
6,7,1.3598936522548675,0.8194219698685674,994.0
7,8,1.0808703369524548,0.691278873212993,1095.0
8,9,1.0360218484862664,0.7239250040354069,1153.0
9,10,1.0217199470057825,0.5916084974774599,1229.0
10,11,0.8604816753456623,0.6937965056129327,1300.0
11,12,0.7757677009591778,0.5597998980357797,1386.0
12,13,0.6590757376546493,0.5203532994191631,1437.0
13,14,0.7251629091136611,0.5952303043073064,1494.0
14,15,0.5660420783066297,0.4617360199768864,1551.0

